Ly$\alpha$ Emission from [OIII] Emitters Near Reionization: The role of environment in galaxy Ly$\alpha$ detection

Using galaxy Ly$\alpha$ emission to probe reionization relies on establishing baseline expectations for its detectability in the absence of attenuation by neutral gas in the IGM. Towards this end, the growing numbers of $z \sim 5$--6 star-forming galaxies spectroscopically selected by JWST provide an ideal sample for determining how Ly$\alpha$ emission depends on galaxy properties and environment after reionization has largely completed. In this study, we use Keck LRIS to measure the Ly$\alpha$ emission of 46 JWST-selected [OIII]-emitting galaxies over $5.3 \lesssim z \lesssim 6.2$ in the foreground of the ultra-luminous quasar J0100+2802. Overall, we find that the fraction of galaxies detected in Ly$\alpha$ emission is consistent with previous works; however, the fraction also varies with environment. Most notably, we find an apparent deficit of Ly$\alpha$ in the largest group in our sample, at $z \simeq 6.19$, which falls within the redshift range of the quasar's highly ionized proximity zone. We speculate that the Ly$\alpha$ emission from this group may be partly scattered by a foreground neutral island. In contrast, we detect a high rate of Ly$\alpha$ emission in two groups at $z \simeq 5.73$ and $z \simeq 5.78$. These groups may be part of a structure that is extended along the line of sight, enhancing the transmission of Ly$\alpha$ emission. While our sample size is limited, our results suggest that environment may play a significant role in the detectability of galaxy Ly$\alpha$ emission even as late as $z \sim 6$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
